Uncertainty quantification for intervals

Data following an interval structure are increasingly prevalent in many scientific applications. In medicine, clinical events are often monitored between two clinical visits, making the exact time of the event unknown and generating outcomes with a range format. As interest in automating healthcare decisions grows, uncertainty quantification via predictive regions becomes essential for developing reliable and trustworthy predictive algorithms. However, the statistical literature currently lacks a general methodology for interval targets, especially when these outcomes are incomplete due to censoring. We propose an uncertainty quantification algorithm for interval responses and establish its theoretical properties using empirical process arguments based on a newly developed class of functions specifically designed for these interval data structures. Although this paper primarily focuses on deriving predictive regions for interval-censored data, the approach can also be applied to other statistical modeling tasks, such as goodness-of-fit assessments. Finally, the applicability of the method is demonstrated through simulations, showing up to a 60\% improvement in conditional coverage. Our new algorithm is also applied to various biomedical contexts, including two clinical examples: i) sleep duration and its association with cardiovascular diseases, and ii) survival time in relation to physical activity levels.

==> alea1.txt <==
20.666 20.644 20.806 21.475
20.227 20.117 20.195 20.435
20.199 19.945 20.062 20.631


==> alea2.txt <==
11.764 12.21 12.744 13.836
10.9 11.005 11.702 12.236
10.581 10.679 11.294 12.307


==> alea3.txt <==
8.109 8.638 9.206 10.36
6.928 7.166 8.024 8.695
6.356 6.669 7.465 8.602


==> leftbord1.txt <==
38.338 38.232 39.278 39.438
38.076 38.741 40.054 40.846
38.052 38.631 40.319 41.248


==> leftbord2.txt <==
26.058 25.689 25.896 25.224
25.814 26.102 26.43 26.949
25.8 26.067 27.024 27.421


==> leftbord3.txt <==
18.349 18.042 17.683 17.325
17.974 17.843 17.818 18.167
17.882 17.858 18.433 18.681


==> quantile1.txt <==
20.791 21.076 22.096 23.576
20.259 20.51 20.794 21.727
20.184 20.236 20.488 21.188


==> quantile2.txt <==
11.852 12.552 13.87 15.871
10.898 11.505 12.214 13.472
10.707 10.937 11.693 12.819


==> quantile3.txt <==
7.988 8.788 9.982 11.921
6.929 7.456 8.353 9.694
6.501 6.807 7.745 8.962

